Accelerating the Sinkhorn algorithm for sparse multi-marginal optimal transport by fast Fourier transforms

We consider the numerical solution of the discrete multi-marginal optimal transport (MOT) by means of the Sinkhorn algorithm. In general, the Sinkhorn algorithm suffers from the curse of dimensionality with respect to the number of marginals. If the MOT cost function decouples according to a tree or circle, its complexity is linear in the number of marginal measures. In this case, we speed up the convolution with the radial kernel required in the Sinkhorn algorithm by non-uniform fast Fourier methods. Each step of the proposed accelerated Sinkhorn algorithm with a tree-structured cost function has a complexity of $\mathcal O(K N)$ instead of the classical $\mathcal O(K N^2)$ for straightforward matrix-vector operations, where $K$ is the number of marginals and each marginal measure is supported on at most $N$ points. In case of a circle-structured cost function, the complexity improves from $\mathcal O(K N^3)$ to $\mathcal O(K N^2)$. This is confirmed by numerical experiments.

==> data/Circle_Sinkhorn_iterates_wrt_K_3_with_n_p_1000_.dat <==
1 -0.175891055554488 -0.955142404049526 -1.97013806792931 -0.175891055554488 -0.955142404049526 -1.97013806792931
2 -0.175800640442679 -0.954873780565783 -1.9693596160598 -0.175800640442679 -0.954873780565783 -1.9693596160598
3 -0.175734137231837 -0.95474126592783 -1.9692276444454 -0.175734137231837 -0.95474126592783 -1.9692276444454
4 -0.175680477276685 -0.95465215056047 -1.96917587469492 -0.175680477276685 -0.95465215056047 -1.96917587469492
5 -0.175635947610049 -0.954588270590261 -1.96914606120686 -0.175635947610049 -0.954588270590261 -1.96914606120686
6 -0.175598338225328 -0.954540631733014 -1.96912804114865 -0.175598338225328 -0.954540631733014 -1.96912804114865
7 -0.175566166164683 -0.954504281321843 -1.96911714447748 -0.175566166164683 -0.954504281321842 -1.96911714447748
8 -0.175538364149832 -0.954476197004912 -1.96911058080366 -0.175538364149832 -0.954476197004912 -1.96911058080366
9 -0.175514128835069 -0.954454355621806 -1.96910664564517 -0.175514128835069 -0.954454355621806 -1.96910664564517
10 -0.175492837225976 -0.95443730839014 -1.96910429666956 -0.175492837225976 -0.95443730839014 -1.96910429666956


==> data/Error_Computational_time_tradeoff_wrt_M_K_10_with_n_p_10000.dat <==
8 0.0387806751 5.8615492458 0.353387263443615 0.353387263443615  0.353387263443615 0.353387263443615 0.353387263443615 
16 0.0365499335 5.8615492458 0.000988474243499127 0.000988474243499127 0.000988474243499127 0.000988474243499127 0.000988474243499127
32 0.03649325 5.8615492458 2.36027777589243e-06 2.36027777589243e-06 2.36027777589243e-06 2.36027777589243e-06 2.36027777589243e-06
64 0.0370782748 5.8615492458 3.55994235690105e-06 3.55994235690105e-06 3.55994235690105e-06 3.55994235690105e-06 3.55994235690105e-06
128 0.082687321 5.8615492458 3.96610883512949e-06 3.96610883512949e-06 3.96610883512949e-06 3.96610883512949e-06 3.96610883512949e-06
256 0.0844711875 5.8615492458 4.00655207499767e-06 4.00655207499767e-06 4.00655207499767e-06 4.00655207499767e-06 4.00655207499767e-06
512 0.6515443333 5.8615492458 4.10753138169184e-06 4.10753138169184e-06 4.10753138169184e-06 4.10753138169184e-06 4.10753138169184e-06

 


==> data/Tree_Sinkhorn_iterates_wrt_K_3_with_n_p_1000_.dat <==
1 -0.207514596166823 -1.04237464138436 -2.09444097319563 -0.207514596416069 -1.04237464703953 -2.094440991574
2 -0.181172499406593 -0.978578708912471 -2.01328636698889 -0.181172508073801 -0.978578754790401 -2.01328645274099
3 -0.181113350670143 -0.978096346977882 -2.01253627698683 -0.1811133593322 -0.978096392951508 -2.01253636310609
4 -0.18109672888449 -0.978051142897347 -2.01245361216513 -0.181096737548258 -0.978051188882192 -2.0124536983309
5 -0.181086380395831 -0.978046296085911 -2.01241316561148 -0.181086389059775 -0.978046342072249 -2.01241325179992
6 -0.181078059970241 -0.978045429416002 -2.01239408625554 -0.181078068633702 -0.978045475402477 -2.01239417245494
7 -0.181070982989735 -0.978045139372967 -2.01238538281909 -0.181070991652536 -0.978045185359363 -2.0123854690236
8 -0.181064876642428 -0.978045014856044 -2.01238152056771 -0.181064885304607 -0.978045060842366 -2.01238160677454
9 -0.181059572243383 -0.978044958650881 -2.01237984489665 -0.181059580905077 -0.978045004637183 -2.01237993110452
10 -0.181054936968042 -0.97804493238472 -2.01237913129999 -0.181054945629421 -0.978044978371047 -2.01237921750832


==> data/circle_complexity_wrt_K_15_with_n_p_700.dat <==
3 0.4305479 1.0112903
5 1.1516416 3.4362892 
7 2.1968576 5.9821652
11 3.892854 10.5380221
15 5.5246665 14.8852849


==> data/circle_complexity_wrt_n_p_10200_with_K_3.dat <==
200 0.0604446 0.0441413
1000 0.8385844 2.9960126
2700 11.3239944 62.6372908
5200 77.4126785 435.630157
7700 240.450348 1360.3335865
10200 567.026295 3289.583251


==> data/circle_error_Time_tradeoff_wrt_M_K_3_with_n_p_1000.dat <==
8 1.0938958 4.0340598 0.00338576248827327 0.00545319030182256 0.0127851929729917 0.0340619231310224 0.0318893478306386
16 1.1918677 4.0340598 0.00286578871144186 0.00377062783675158 0.00138906418614726 0.0120002323441333 0.000159437628127534
32 1.3767539 4.0340598 0.00123982593725315 0.000594003198358339 1.45764944670113e-07 0.000142562435914151 2.61757353570147e-07
64 1.7286367 4.0340598 1.28589012163144e-05 1.44788557643327e-07 3.50543879479304e-08 5.49905347924096e-08 3.9553677666504e-07
128 3.7463634 4.0340598 3.19047685493068e-09 7.474300900423e-09 4.48397864394323e-08 7.85750087217707e-08 4.36159089289845e-07
256 6.1388984 4.0340598 4.10867526112746e-09 8.61724072653836e-09 4.55178286173918e-08 9.22444223228069e-08 4.73803559941643e-07
512 25.766485 4.0340598 4.2415971707177e-09 8.4659819155064e-09 4.23719136444234e-08 9.17493794272417e-08 4.61925493411286e-07


==> data/complexity_tree_with_K_10_eta_0.1.dat <==
200 0.00451635 0.0038525
1000 0.009753 0.0337739
5200 0.0143654 0.50287745
10200 0.02411565 2.4158791
15200 0.0398673333333333 5.30487811111111
20200 0.0497728421052632 9.34614084210526
25200 0.0602314 14.5266885

==> data/complexity_tree_with_n_p_10000.dat <==
3 0.0081195 0.40703925
4 0.0104854 0.5780932
5 0.0119118 0.7606606
6 0.0132082 1.0266298
7 0.0185478333333333 1.49111566666667
8 0.0207328333333333 1.73693433333333
9 0.0255206666666667 2.007827
10 0.0279214 2.2416372
11 0.0297528333333333 2.4837965
12 0.0327918333333333 2.73679016666667
13 0.036456 2.98215228571429
14 0.0389697142857143 3.24627842857143
15 0.0419647142857143 3.57838257142857


==> data/tree_error_Time_tradeoff_wrt_M_K_10_with_n_p_10000.dat <==
8 0.0374691 3.1890042 0.0900418541173656 0.149900563879977 0.413719508211048 0.556516131945521 0.353361064776109
16 0.0341887 3.1890042 0.0679060427902655 0.105628941226297 0.193641655875695 0.149830005066589 0.000994245797443227
32 0.0365872 3.1890042 0.0418601557683541 0.0535855020562845 0.0137001776018817 0.000770135915217907 2.38603674063143e-06
64 0.0318107 3.1890042 0.0139198761592 0.00632135010571933 3.60209566174774e-07 5.14553965658138e-07 3.58398812494443e-06
128 0.0508183 3.1890042 0.000148323328249045 7.93735029702702e-07 3.31178108048391e-07 7.26215304780453e-07 3.94482412247044e-06
256 0.0774479 3.1890042 2.67356090044579e-08 6.57064600506629e-08 3.88749112012476e-07 7.95141303910896e-07 4.05478287035521e-06
512 0.2534577 3.1890042 3.68164564390483e-08 7.73428513456409e-08 4.02880919736504e-07 8.10248561577964e-07 4.07152818127088e-06

